Quantum Sensors for High Precision Measurements of Spin-dependent Interactions

The applications of spin-based quantum sensors to measurements probing fundamental physics are surveyed. Experimental methods and technologies developed for quantum information science have rapidly advanced in recent years, and these tools enable increasingly precise control and measurement of spin dynamics. Theories of beyond-the-Standard-Model physics predict, for example, symmetry violating electromagnetic moments aligned with particle spins, exotic spin-dependent forces, coupling of spins to ultralight bosonic dark matter fields, and changes to the local environment that affect spins. Spin-based quantum sensors can be used to search for these myriad phenomena, and offer a methodology for tests of fundamental physics that is complementary to particle colliders and large scale particle detectors. Areas of technological development that can significantly enhance the sensitivity of spin-based quantum sensors to new physics are highlighted.

==> README.txt <==


about the Snowmass article template:


If you would like a template for your article contributed to Snowmass, you can use this one.  It is not required.  However, this set of files will produce a pdf article of a reasonably pleasing form.

To process the LaTeX file, just type  “pdflatex Cetology.tex”.   The result should be identical to the pdf file Cetology-result.pdf  supplied in this distribution.

When you modify this file, please take note of the way that the figure is treated.  Tables can be treated in the same way.   A minimal set of macros is supplied in the file   workshopsymbols.tex . 
These macros are explained in the file  aboutworkshopsymbols.pdf in this distribution.

If you would like to use BibTeX, please feel free to do so.   I supply some instructions above the bibliography in the Cetology.tex file.   I also supply the   JHEP.bst  style file.

Whatever the format, please do write up your ideas and submit them to the Snowmass proceedings.

If you have any questions or request, please send them to me.


Best wishes,  

Michael Peskin   (mpeskin@slac.stanford.edu)
